Pagination: It's what you say, not how long it takes to say it

Pagination - the process of determining where to break an article across pages in a multi-article layout is a common layout challenge for most commercially printed newspapers and magazines. To date, no one has created an algorithm that determines a minimal pagination break point based on the content of the article. Existing approaches for automatic multi-article layout focus exclusively on maximizing content (number of articles) and optimizing aesthetic presentation (e.g., spacing between articles). However, disregarding the semantic information within the article can lead to overly aggressive cutting, thereby eliminating key content and potentially confusing the reader, or setting too generous of a break point, thereby leaving in superfluous content and making automatic layout more difficult. This is one of the remaining challenges on the path from manual layouts to fully automated processes that still ensure article content quality. In this work, we present a new approach to calculating a document minimal break point for the task of pagination. Our approach uses a statistical language model to predict minimal break points based on the semantic content of an article. We then compare 4 novel candidate approaches, and 4 baselines (currently in use by layout algorithms). Results from this experiment show that one of our approaches strongly outperforms the baselines and alternatives. Results from a second study suggest that humans are not able to agree on a single "best" break point. Therefore, this work shows that a semantic-based lower bound break point prediction is necessary for ideal automated document synthesis within a real-world context.

==> data/SLM_article.csv <==
lookup,TooShort,Ideal,TooLong
0,5.37,4,1.91
5,46.31,36,10.06
10,74.5,66.86,22.17
15,88.37,81.14,34.27
20,93.51,89.71,43.95
25,95.97,96,53.63
30,97.09,96,60.13
35,97.54,96.57,63.82
40,98.21,98.29,67.9
45,98.21,98.29,70.57
50,98.66,98.86,74.39
55,98.66,98.86,78.73
60,98.66,98.86,80.51
65,98.66,98.86,83.95
70,98.66,98.86,85.99
75,99.33,98.86,87.39
80,99.33,98.86,88.92
85,99.33,98.86,90.45
90,99.33,98.86,92.74
95,99.33,99.43,93.63
100,100,100,100

==> data/SLM_corpus.csv <==
lookup,TooShort,Ideal,TooLong
0,6.92,7.39,3.5
5,55.37,40.43,18.31
10,82.88,69.57,34.39
15,91.62,83.91,46.5
20,96.36,89.13,55.41
25,97.81,94.78,64.49
30,98.91,96.09,70.7
35,98.91,96.96,76.43
40,99.64,98.7,79.94
45,99.64,98.7,83.92
50,100,99.13,85.67
55,100,99.13,86.62
60,100,99.57,87.74
65,100,99.57,89.97
70,100,99.57,90.61
75,100,100,92.36
80,100,100,93.63
85,100,100,95.54
90,100,100,96.18
95,100,100,96.82
100,100,100,100

==> slm_graphs/buisness_78905.txt <==
SentenceIndex,kldCorpus,kldArticle,deltaKldCorpus,deltaKldArticle,sdAwayKldCorpus,sdAwayKldArticle
1,1.280011574194054,0.346116307555321,,,,
2,1.282798127832180,0.332441885196921,0.002786553638126,-0.013674422358400,0.114325423024007,0.272806961176945
3,1.284365577209184,0.329366761408379,0.001567449377005,-0.003075123788543,0.002885918152419,0.554646699027400
4,1.287578895242106,0.325060425534921,0.003213318032922,-0.004306335873458,0.153336370954837,0.458529872103761
5,1.290837167624735,0.321957046354004,0.003258272382629,-0.003103379180917,0.157445691734862,0.552440890059304
6,1.292388577107610,0.318865882670360,0.001551409482874,-0.003091163683643,0.001419695847161,0.553394515232126
7,1.293936812870449,0.315771545267138,0.001548235762840,-0.003094337403222,0.001129583015546,0.553146752999157
8,1.235226865762257,0.308994726432193,-0.058709947108192,-0.006776818834945,5.507129454183339,0.265667093922489
9,1.236719532966891,0.305186359174803,0.001492667204634,-0.003808367257390,0.003949992874999,0.497404704368967
10,1.236932883997465,0.304400259357659,0.000213351030574,-0.000786099817144,0.120893527204321,0.733343548724213
11,1.238964031809172,0.300831032491034,0.002031147811706,-0.003569226866625,0.045273042552558,0.516073637066494
12,1.241454032702474,0.289514193818415,0.002490000893302,-0.011316838672619,0.087217248518000,0.088757871779198
13,1.243769334607266,0.234184492575815,0.002315301904793,-0.055329701242601,0.071247844257901,3.524702617516590
14,1.251482866103043,0.219250446638708,0.007713531495777,-0.014934045937107,0.564705255561768,0.371141783411798
15,1.254516340705090,0.193110297801883,0.003033474602046,-0.026140148836825,0.136896708220236,1.245966735259833
16,1.257059689474113,0.178612983071761,0.002543348769023,-0.014497314730122,0.092093829665254,0.337047561670329
17,1.264309283567465,0.170792535229153,0.007249594093352,-0.007820447842608,0.522296286889897,0.184194283566768
18,1.268538190625190,0.163808402977635,0.004228907057725,-0.006984132251518,0.246172350359135,0.249482792270675
19,1.271007835340872,0.144295888559856,0.002469644715682,-0.019512514417780,0.085356470545666,0.728568312865069
20,1.277520568135645,0.131187768133045,0.006512732794773,-0.013108120426811,0.454939079724372,0.228597563452610
21,1.281942861779533,0.128571519036883,0.004422293643888,-0.002616249096161,0.263850006075768,0.590469592522043
22,1.285483219146072,0.116411849199053,0.003540357366539,-0.012159669837830,0.183231354160242,0.154555030713041
23,1.289392124866566,0.109785862777688,0.003908905720493,-0.006625986421365,0.216920717240733,0.277442102605532
24,1.295045060385353,0.100505472897774,0.005652935518788,-0.009280389879914,0.376344175431634,0.070221233888672
25,1.294899680569817,0.097286203909550,-0.000145379815536,-0.003219268988224,0.153685462355060,0.543393739947959
26,1.299298612199446,0.096547679286056,0.004398931629628,-0.000738524623493,0.261714461656012,0.737057593371754
27,1.300799508101190,0.096459151086346,0.001500895901744,-0.000088528199710,0.003197799677984,0.787800754953087
28,1.301138137812363,0.094407882199505,0.000338629711173,-0.002051268886841,0.109441681302254,0.634575807576199
29,1.302845085138880,0.093207031002990,0.001706947326517,-0.001200851196515,0.015637561239873,0.700965222491223
30,1.309601346502172,0.090870349465412,0.006756261363292,-0.002336681537578,0.477200262761272,0.612294546135669
31,1.315355664568032,0.084076262467140,0.005754318065861,-0.006794086998272,0.385611652552928,0.264319023118047
32,1.317143896891018,0.064148860805294,0.001788232322986,-0.019927401661846,0.023067901735707,0.760957245624341
33,1.318991362059497,0.057346955381438,0.001847465168478,-0.006801905423856,0.028482433686994,0.263708663401910
34,1.320246270760226,0.053286441416474,0.001254908700729,-0.004060513964964,0.025683728699853,0.477720409722939
35,1.332231445569211,0.000000000005644,0.011985174808985,-0.053286441410830,0.955180320733026,3.365191795606638


==> slm_graphs/ent_173355.txt <==
SentenceIndex,kldCorpus,kldArticle,deltaKldCorpus,deltaKldArticle,sdAwayKldCorpus,sdAwayKldArticle
1,0.998998687292618,0.132230988110732,,,,
2,0.999499325690937,0.129351369509317,0.000500638398320,-0.002879618601415,0.039353926250944,0.177314232575395
3,0.991705097351372,0.114861261624163,-0.007794228339566,-0.014490107885153,3.794404430147895,1.861960336501226
4,0.994731153017424,0.106486087393325,0.003026055666052,-0.008375174230838,1.103891611430153,0.787929054262192
5,0.994731153017424,0.106486087393325,0.000000000000000,0.000000000000000,0.265990776400058,0.683092485239613
6,0.996098005490524,0.099755199614120,0.001366852473101,-0.006730887779206,0.352777460638240,0.499125416177144
7,0.996782556536086,0.097865810240741,0.000684551045562,-0.001889389373379,0.043902538321957,0.351238796212777
8,0.992454691879162,0.096054492322450,-0.004327864656925,-0.001811317918291,2.225196496554334,0.364951321933398
9,0.992823881495281,0.095553114898681,0.000369189616119,-0.000501377423770,0.098860224716794,0.595030199076145
10,0.992823881495281,0.095553114898681,0.000000000000000,0.000000000000000,0.265990776400058,0.683092485239613
11,0.995335467764354,0.079978964886646,0.002511586269073,-0.015574150012035,0.870993527662083,2.052362264200666
12,0.995514158374825,0.062108818679059,0.000178690610472,-0.017870146207587,0.185098305418168,2.455632663738768
13,0.997799409406482,0.060678358405404,0.002285251031656,-0.001430460273654,0.768532538936553,0.431845428647149
14,0.997799409406482,0.060678358405404,0.000000000000000,0.000000000000000,0.265990776400058,0.683092485239613
15,0.999617224282803,0.057460061608005,0.001817814876321,-0.003218296797400,0.556926201415223,0.117828554126057
16,1.005218472616053,0.041141834102153,0.005601248333251,-0.016318227505852,2.269670258413213,2.183052562730031
17,1.005422439285627,0.037230237840849,0.000203966669574,-0.003911596261304,0.173655942150983,0.003943055230211
18,1.005952687235911,0.036078997903689,0.000530247950284,-0.001151239937160,0.025949809399420,0.480887886502938
19,1.005952687235911,0.036078997903689,0.000000000000000,0.000000000000000,0.265990776400058,0.683092485239613
20,1.005952687235911,0.036078997903689,0.000000000000000,0.000000000000000,0.265990776400058,0.683092485239613
21,1.005952687235911,0.036078997903689,0.000000000000000,0.000000000000000,0.265990776400058,0.683092485239613
22,1.006740334247026,0.035865058390010,0.000787647011116,-0.000213939513679,0.090573638610280,0.645515997384231
23,1.007659421830111,0.033973820005790,0.000919087583084,-0.001891238384221,0.150076220339386,0.350914034637682
24,1.008393160055238,0.032250800832669,0.000733738225128,-0.001723019173121,0.066169363003956,0.380460176134651
25,1.008393160055238,0.032250800832669,0.000000000000000,0.000000000000000,0.265990776400058,0.683092485239613
26,1.008393160055238,0.032250800832669,0.000000000000000,0.000000000000000,0.265990776400058,0.683092485239613
27,1.009014027202070,0.031896606380133,0.000620867146831,-0.000354194452537,0.015073111210542,0.620881520489152
28,1.009705395764240,0.029147806540317,0.000691368562170,-0.002748799839816,0.046988798774696,0.200291332606925
29,1.010185122584627,0.027748097400066,0.000479726820388,-0.001399709140251,0.048820507659946,0.437246579519251
30,1.010185122584627,0.027748097400066,0.000000000000000,0.000000000000000,0.265990776400058,0.683092485239613
31,1.010510133090299,0.022351204195252,0.000325010505672,-0.005396893204815,0.118859918043940,0.264821663392830
32,1.015805851990824,0.004084450793332,0.005295718900525,-0.018266753401919,2.131358398010118,2.525293032526753
33,1.017013918094931,0.003491437862343,0.001208066104107,-0.000593012930990,0.280895554184312,0.578935273622813
34,1.018318576946109,0.001258908171754,0.001304658851178,-0.002232529690589,0.324622675429723,0.290969387628000
35,1.018976094629612,-0.000000000005354,0.000657517683503,-0.001258908177108,0.031664651562510,0.461976960506740


==> slm_graphs/ent_68410_delta.csv <==
SentenceIndex	standardize_delta_kldArticle
2	0.490675348
3	1.565538572
4	0.771458067
5	0.670987308
6	0.44990414
7	0.270805837
8	0.562411693
9	0.27023862
10	4.621635451
11	0.026947636
12	0.562411693
13	0.325709644
14	0.265296534
15	0.439967467
16	0.562411693
17	0.562411693
18	0.562411693
19	4.329202678
20	0.562411693
21	4.150138426
22	0.69195336
23	0.242099597
24	0.562411693
25	3.94925112
26	0.286774585
27	0.396378917
28	0.091870597
29	1.35910671
30	0.562411693
31	0.057882117
32	0.442314133
33	0.482017368
34	0.780509094
35	0.210628315
36	4.659258031
37	0.562411693
38	0.189241271
39	1.314959355
40	0.198078354
41	0.26641701
42	0.40379821
43	1.055546748
44	0.562411693
45	1.395329662
46	0.276338492
47	0.434346158
48	0.562411693
49	1.154512663
50	1.66799507
51	0.383391084
52	5.684606019
53	0.562411693
54	0.780135828
55	0.194854341
56	1.709037246
57	0.118840678
58	0.562411693
59	0.284529288
60	0.226727825
61	0.562411693
62	1.74717809
63	0.224555627
64	0.414315236
65	0.11095483
66	0.222161263
67	0.118477824
68	0.971305453
69	0.027104878
70	0.527090463
71	0.198925962
72	0.562411693
73	0.434516859
74	0.440872308
75	0.191049526
76	0.356489739
77	0.562411693
78	0.562411693
79	0.545728021
80	0.562411693
81	0.554559193
82	0.562411693
83	0.132776094
84	0.194795985
85	0.442286115
86	1.132324401
87	0.538184497
88	0.537937871
89	0.560230056
90	0.562411693
91	0.428003387
92	0.562411693
93	0.153081664
94	0.562411693
95	0.576947246
96	0.06711883
97	0.562411693
98	0.572424576
99	1.705995434
100	0.206286252
101	0.140139475
102	0.86206092
103	2.0443724
104	0.562411693
105	0.562411693
106	0.497081329
107	1.129434641
108	0.549578348
109	0.201792204
110	0.562411693
111	0.562411693
112	0.464423044
113	0.399528804
114	0.20428681
115	0.420785098
116	0.562411693
117	0.264481391
118	0.456864112
119	0.562411693
120	0.763586977
121	0.180437156
122	0.562411693
123	0.194049821
124	0.197656693
125	0.197467978
126	0.562411693
127	0.499012644
128	0.506156254
129	0.562411693
130	0.529761196
131	0.562411693
132	0.144343365
133	0.562411693
134	0.551104826
135	0.527110989
136	0.179138663
137	0.189394211
138	0.194720747
139	0.477393477
140	0.250715676
141	0.519924166
142	0.237206343
143	0.559117723
144	0.539003664
145	0.153572918
146	0.562411693
147	0.192459837
148	0.168202877
149	0.179348798
150	0.565292315
151	0.530040496
152	0.191869446
153	0.551043896
154	0.190302339
155	0.190140458
156	0.163588754
157	0.158511846
158	0.562411693
159	0.562411693
160	0.655358756
161	0.543739576
162	0.172259545
163	0.187778716
164	0.18762557
165	0.183346495
166	0.562411693
167	0.187169253
168	0.18701818
169	0.562411693
170	0.555983059
171	0.177019475
172	0.156480632
173	0.562411693
174	0.562411693
175	0.553926513
176	0.562411693
177	0.54662216
178	0.185535171
179	0.185389587
180	0.562411693
181	0.095656063
182	0.545534835
183	0.192930746
184	0.184526165
185	0.562411693
186	0.562411693
187	0.562411693
188	0.184383919
189	0.550110068
190	0.556046548
191	0.562411693
192	0.195191847
193	0.562411693

==> slm_graphs/ent_68410_slm.csv <==
SentenceIndex	kldArticle
1	2.087306074
2	2.085937073
3	2.045327737
4	2.049317132
5	2.051389165
6	2.049242096
7	2.043677153
8	2.043677153
9	2.038101387
10	1.939170168
11	1.927922964
12	1.927922964
13	1.910974251
14	1.90530417
15	1.886174986
16	1.886174986
17	1.886174986
18	1.886174986
19	1.79282449
20	1.79282449
21	1.702891217
22	1.678953189
23	1.672840424
24	1.672840424
25	1.58674084
26	1.570535155
27	1.567366622
28	1.554880442
29	1.518210606
30	1.518210606
31	1.506373055
32	1.50408114
33	1.484149485
34	1.458521479
35	1.451808122
36	1.352158922
37	1.352158922
38	1.345037419
39	1.309210082
40	1.294697057
41	1.289048359
42	1.270609421
43	1.239732657
44	1.239732657
45	1.20237155
46	1.186365026
47	1.167343118
48	1.167343118
49	1.13457771
50	1.092013116
51	1.088596726
52	0.96938001
53	0.96938001
54	0.943759127
55	0.929307628
56	0.885959795
57	0.872958924
58	0.872958924
59	0.867655877
60	0.86124976
61	0.86124976
62	0.817174055
63	0.810726484
64	0.792086841
65	0.779236462
66	0.772743198
67	0.764271261
68	0.735002139
69	0.723751934
70	0.723077872
71	0.71614119
72	0.71614119
73	0.713700473
74	0.711381042
75	0.704294048
76	0.686757934
77	0.686757934
78	0.686757934
79	0.686439547
80	0.686439547
81	0.686289691
82	0.686289691
83	0.67302288
84	0.658572495
85	0.656280045
86	0.623938073
87	0.623475726
88	0.623008673
89	0.622967039
90	0.622967039
91	0.604066175
92	0.604066175
93	0.596254611
94	0.596254611
95	0.596532004
96	0.587079943
97	0.587079943
98	0.565422977
99	0.522133193
100	0.515336973
101	0.501929641
102	0.474745318
103	0.424998022
104	0.424998022
105	0.424998022
106	0.423751271
107	0.391464447
108	0.391219538
109	0.384337555
110	0.384337555
111	0.384337555
112	0.382467561
113	0.37935914
114	0.372524763
115	0.369821992
116	0.369821992
117	0.364136355
118	0.362122109
119	0.362122109
120	0.365961294
121	0.358671775
122	0.358671775
123	0.351642038
124	0.344681134
125	0.337716628
126	0.337716628
127	0.336506734
128	0.335433168
129	0.335433168
130	0.334810073
131	0.334810073
132	0.326831749
133	0.326831749
134	0.326615971
135	0.3259423
136	0.318628001
137	0.304280702
138	0.297263769
139	0.2956413
140	0.280123756
141	0.279312933
142	0.264053198
143	0.263990336
144	0.263543623
145	0.249879929
146	0.249879929
147	0.242819849
148	0.235296855
149	0.22114126
150	0.221196233
151	0.220578468
152	0.206183933
153	0.205966992
154	0.198865739
155	0.191761396
156	0.184150347
157	0.176442411
158	0.176442411
159	0.176442411
160	0.153202746
161	0.152846412
162	0.145400834
163	0.13825142
164	0.131099084
165	0.123865087
166	0.123865087
167	0.116704042
168	0.109540115
169	0.109540115
170	0.109417432
171	0.102062692
172	0.094315992
173	0.094315992
174	0.094315992
175	0.094154063
176	0.094154063
177	0.093852739
178	0.08666051
179	0.079465503
180	0.079465503
181	0.070558041
182	0.070235967
183	0.055821177
184	0.048609693
185	0.048609693
186	0.048609693
187	0.048609693
188	0.041395493
189	0.041160732
190	0.041039261
191	0.041039261
192	0.026581321
193	0.026581321

==> slm_graphs/pol_174073.txt <==
SentenceIndex,kldCorpus,kldArticle,deltaKldCorpus,deltaKldArticle,sdAwayKldCorpus,sdAwayKldArticle
1,0.503130220603468,0.536569493836341,,,,
2,0.496676439686815,0.529880882456184,-0.006453780916653,-0.006688611380157,2.264499260791262,0.627285928631976
3,0.496813917095750,0.517310388584877,0.000137477408936,-0.012570493871307,0.823854216742889,0.221513874210690
4,0.497800241904464,0.509640648094824,0.000986324808714,-0.007669740490053,0.638322450388622,0.559601003750497
5,0.499467172055227,0.505120950618746,0.001666930150763,-0.004519697476078,0.489563190086410,0.776912285847572
6,0.502132577614684,0.499425100219748,0.002665405559457,-0.005695850398998,0.271327372571036,0.695773298701035
7,0.499579928972907,0.482533579741539,-0.002552648641777,-0.016891520478209,1.411832501219835,0.076579779671389
8,0.498944665205247,0.479150510843119,-0.000635263767660,-0.003383068898420,0.992751518502923,0.855324616213607
9,0.500095228452064,0.461601394531356,0.001150563246817,-0.017549116311763,0.602425011658793,0.121945189939533
10,0.515986878739315,0.412736059505853,0.015891650287251,-0.048865335025502,2.619520319514237,2.282349860264079
11,0.518411303414809,0.411503043677067,0.002424424675494,-0.001233015828787,0.323998334478907,1.003649825445967
12,0.524298620110616,0.402977679978748,0.005887316695807,-0.008525363698318,0.432882670741458,0.500574325208265
13,0.530878740788793,0.374895110999624,0.006580120678177,-0.028082568979124,0.584308176220996,0.848614030300670
14,0.534462168351106,0.367657328813807,0.003583427562313,-0.007237782185817,0.070676179215904,0.589400410453710
15,0.540040614229928,0.355905701245938,0.005578445878822,-0.011751627567870,0.365373070941168,0.278004812739635
16,0.540904380250045,0.331281028271370,0.000863766020117,-0.024624672974568,0.665110007889130,0.610064965803912
17,0.553129303486208,0.299699543217819,0.012224923236163,-0.031581485053551,1.818087286079627,1.089992936782428
18,0.561843993469592,0.270629098160290,0.008714689983384,-0.029070445057529,1.050858952843514,0.916764406723718
19,0.575185990593190,0.216898964659417,0.013341997123598,-0.053730133500873,2.062245059948330,2.617956577104603
20,0.576423167689760,0.209310813279256,0.001237177096570,-0.007588151380161,0.583493905149405,0.565229572629420
21,0.578065091296458,0.207993869575062,0.001641923606699,-0.001316943704194,0.495028846565776,0.997859912696342
22,0.582851489414731,0.199609460813042,0.004786398118273,-0.008384408762020,0.192255947545262,0.510298350495867
23,0.589066485003080,0.193107997812514,0.006214995588349,-0.006501463000528,0.504503133672836,0.640196690211765
24,0.590054833685084,0.177891849422001,0.000988348682004,-0.015216148390513,0.637880094334361,0.038998723463875
25,0.590054833685084,0.177891849422001,0.000000000000000,0.000000000000000,0.853902522858118,1.088711600606133
26,0.590003094306155,0.176755773816091,-0.000051739378929,-0.001136075605910,0.865211149550381,1.010337417972988
27,0.591606501965980,0.174598547630148,0.001603407659825,-0.002157226185943,0.503447240329112,0.939891541273324
28,0.593949808271533,0.172200653615449,0.002343306305553,-0.002397894014699,0.341728299208462,0.923288645949542
29,0.600089572894435,0.129297068521578,0.006139764622902,-0.042903585093871,0.488059973326757,1.871068009369562
30,0.606086194777055,0.096039438757842,0.005996621882621,-0.033257629763736,0.456773401144230,1.205624740644992
31,0.609479280835416,0.088586679158162,0.003393086058361,-0.007452759599680,0.112278940145626,0.574569813785298
32,0.616606481608897,0.063394186174748,0.007127200773481,-0.025192492983415,0.703882950727600,0.649237032209144
33,0.627062664365320,0.028656594059132,0.010456182756422,-0.034737592115615,1.431495366832069,1.307722557949530
34,0.629968289477491,0.018589203054555,0.002905625112171,-0.010067391004577,0.218822814108019,0.394194847383653
35,0.635960949889340,0.000000000005387,0.005992660411849,-0.018589203049168,0.455907546256887,0.193697410907598


==> slm_graphs/politics_84490.txt <==
SentenceIndex,kldCorpus,kldArticle,deltaKldCorpus,deltaKldArticle,sdAwayKldCorpus,sdAwayKldArticle
1,0.728418508768830,0.310470733239993,,,,
2,0.709417807352108,0.301580280412510,-0.019000701416721,-0.008890452827483,3.471644202797250,0.376481217232904
3,0.699917256616744,0.292994730358244,-0.009500550735365,-0.008585550054266,1.684077927059035,0.326238059828030
4,0.685520078990573,0.285174996282916,-0.014397177626171,-0.007819734075328,2.605436481092862,0.200043691810301
5,0.672513585702968,0.278123780989692,-0.013006493287605,-0.007051215293224,2.343762692202687,0.073403944554102
6,0.672513585702968,0.278123780989692,0.000000000000000,0.000000000000000,0.103563623596096,1.088524876674777
7,0.672513585702968,0.278123780989692,0.000000000000000,0.000000000000000,0.103563623596096,1.088524876674777
8,0.665936207208907,0.271090511461836,-0.006577378494061,-0.007033269527855,1.134048323109428,0.070446766091417
9,0.661908544263796,0.264739057576614,-0.004027662945111,-0.006351453885222,0.654289034978016,0.041905674302936
10,0.657777355770172,0.263696720976139,-0.004131188493625,-0.001042336600475,0.673768597503641,0.916764281210132
11,0.655392254407278,0.256150730570828,-0.002385101362894,-0.007545990405311,0.345221548716271,0.154935062078418
12,0.651974330824277,0.252268496739571,-0.003417923583001,-0.003882233831257,0.539559326233834,0.448794108047943
13,0.648843343905863,0.240534908402435,-0.003130986918414,-0.011733588337136,0.485568782073780,0.844985007565315
14,0.650887389998649,0.234453916586042,0.002044046092786,-0.006080991816393,0.488175192830313,0.086473548031595
15,0.652790416940620,0.234233941978986,0.001903026941971,-0.000219974607056,0.461640763358156,1.052276538587252
16,0.653592657004396,0.225070671987769,0.000802240063776,-0.009163269991217,0.254514627548695,0.421437173374713
17,0.659893600494060,0.210543520515074,0.006300943489664,-0.014527151472695,1.289161038336042,1.305320054241307
18,0.658270223496020,0.207078679427492,-0.001623376998040,-0.003464841087582,0.201894055112045,0.517573834446834
19,0.657429669485725,0.194607132469886,-0.000840554010296,-0.012471546957605,0.054596604819034,0.966588923250821
20,0.659057807709097,0.184409095392468,0.001628138223372,-0.010198037077419,0.409917183445592,0.591950432539026
21,0.658654308311151,0.174626529738733,-0.000403499397945,-0.009782565653734,0.027640415613375,0.523487309304099
22,0.657948773626406,0.174239533826113,-0.000705534684745,-0.000386995912620,0.029191113788116,1.024754067548672
23,0.660987961275731,0.171740114608732,0.003039187649325,-0.002499419217381,0.675422905600335,0.676660098159313
24,0.661529345661647,0.171143920153840,0.000541384385916,-0.000596194454892,0.205431531057253,0.990281454599442
25,0.662073339881247,0.165394092843314,0.000543994219600,-0.005749827310525,0.205922602287024,0.141044223856174
26,0.663969235027614,0.160057869843229,0.001895895146366,-0.005336223000086,0.460298831241909,0.209199676341964
27,0.664785183430592,0.157018041287502,0.000815948402979,-0.003039828555726,0.257094014516078,0.587609181491372
28,0.663786385087546,0.152085324131575,-0.000998798343047,-0.004932717155927,0.084372157022300,0.275691061211849
29,0.663504743617955,0.149914008049769,-0.000281641469591,-0.002171316081806,0.050569433316843,0.730726308550924
30,0.660026460486541,0.144151368256024,-0.003478283131415,-0.005762639793745,0.550916692741166,0.138932929149499
31,0.662236179474253,0.139012506946099,0.002209718987712,-0.005138861309925,0.519348517307782,0.241721763169204
32,0.666085320658680,0.121759325281436,0.003849141184427,-0.017253181664662,0.827825290870399,1.754526739311725
33,0.673683080475046,0.098418397043821,0.007597759816366,-0.023340928237616,1.533172445017031,2.757691145063041
34,0.685195993179679,0.071027431351954,0.011512912704633,-0.027390965691867,2.269854999027393,3.425073298274725
35,0.685195993179679,0.071027431351954,0.000000000000000,0.000000000000000,0.103563623596096,1.088524876674777
36,0.685195993179679,0.071027431351954,0.000000000000000,0.000000000000000,0.103563623596096,1.088524876674777
37,0.686020027673334,0.070905829547942,0.000824034493655,-0.000121601804012,0.258615508593410,1.068486821542448
38,0.684590251573124,0.068213444383434,-0.001429776100210,-0.002692385164508,0.165465744917787,0.644862360300217
39,0.684599203218738,0.062387235851992,0.000008951645613,-0.005826208531442,0.105247982123391,0.128457806012772
40,0.685425680180728,0.053875993565542,0.000826476961991,-0.008511242286450,0.259075088043557,0.313993314280453
41,0.692442937926723,0.044041056598076,0.007017257745994,-0.009834936967466,1.423944080246993,0.532117273969693
42,0.693509724837604,0.039138864790259,0.001066786910882,-0.004902191807817,0.304292261409529,0.280721156063945
43,0.698121472174354,0.022907203855733,0.004611747336749,-0.016231660934526,0.971318703268306,1.586196270240890
44,0.701695213189062,0.011131720255516,0.003573741014709,-0.011775483600217,0.776005475350328,0.851888684679465
45,0.701810033635764,0.010685973221918,0.000114820446702,-0.000445747033598,0.125168455474439,1.015072811495000
46,0.702915973259161,0.009216020760711,0.001105939623397,-0.001469952461208,0.311659309664142,0.846299946717663
47,0.702072279263289,0.009145559856143,-0.000843693995872,-0.000070460904568,0.055187430429070,1.076914033382865
48,0.702549878327923,-0.000000000001024,0.000477599064634,-0.009145559857167,0.193429564663620,0.418518823228675


==> slm_graphs/sports_154194.txt <==
SentenceIndex,kldCorpus,kldArticle,deltaKldCorpus,deltaKldArticle,sdAwayKldCorpus,sdAwayKldArticle
1,0.766770791799604,0.370945236851313,,,,
2,0.753618432473848,0.366399443315637,-0.013152359325757,-0.004545793535676,3.066197139955576,0.242279586349173
3,0.755989479205009,0.360840511879292,0.002371046731161,-0.005558931436345,0.616686373119105,0.147424651899026
4,0.757723410494184,0.352525757255478,0.001733931289175,-0.008314754623814,0.465532563922174,0.110589017938934
5,0.762822695133877,0.343957632176095,0.005099284639693,-0.008568125079383,1.263952983052398,0.134310801457995
6,0.763911293558898,0.340050017953525,0.001088598425021,-0.003907614222570,0.312429194911309,0.302029060603472
7,0.758722645002056,0.339878627381918,-0.005188648556843,-0.000171390571607,1.176829627040483,0.651832625615849
8,0.756362363667638,0.336420774787776,-0.002360281334417,-0.003457852594142,0.505807624897569,0.344137948006205
9,0.756362363667638,0.336420774787776,0.000000000000000,0.000000000000000,0.054162344377985,0.667879050711979
10,0.757157719796708,0.332539043216375,0.000795356129070,-0.003881731571401,0.242858302213161,0.304452321226172
11,0.757157719796708,0.332539043216375,0.000000000000000,0.000000000000000,0.054162344377985,0.667879050711979
12,0.758723508693503,0.330025845371014,0.001565788896795,-0.002513197845361,0.425641264134349,0.432581154221723
13,0.757659474753625,0.324925667065904,-0.001064033939878,-0.005100178305110,0.198276652589609,0.190375367851217
14,0.756826570003652,0.324236829520923,-0.000832904749973,-0.000688837544981,0.143441915949345,0.603386704573537
15,0.756393409416476,0.315932493220536,-0.000433160587176,-0.008304336300387,0.048603761151582,0.109613603451889
16,0.753602029424975,0.291972722568012,-0.002791379991501,-0.023959770652524,0.608084543433463,1.575352076249886
17,0.750055554143470,0.288307133482271,-0.003546475281504,-0.003665589085741,0.787228732805061,0.324688639792120
18,0.754667436024822,0.283774842694878,0.004611881881351,-0.004532290787393,1.148318078164765,0.243543779804406
19,0.757799423365796,0.276474866306142,0.003131987340974,-0.007299976388736,0.797217347831489,0.015580507344150
20,0.752222120239204,0.257019816011628,-0.005577303126592,-0.019455050294514,1.269036807730237,1.153598084031135
21,0.748709593836385,0.256009964059605,-0.003512526402819,-0.001009851952023,0.779174458817843,0.573331762874622
22,0.749624155449746,0.255542210456630,0.000914561613361,-0.000467753602975,0.271139461074336,0.624085666494767
23,0.752184969133396,0.245271412685734,0.002560813683650,-0.010270797770896,0.661708037700055,0.293723361620716
24,0.738794073489028,0.226632749926432,-0.013390895644367,-0.018638662759302,3.122789196612461,1.077163882835758
25,0.727798055960044,0.223209956604155,-0.010996017528984,-0.003422793322277,2.554611240394004,0.347420368822253
26,0.728878054655605,0.222010024139242,0.001079998695561,-0.001199932464913,0.310388933790201,0.555535493898283
27,0.726792625611837,0.210139690011764,-0.002085429043768,-0.011870334127479,0.440599708152212,0.443479792758123
28,0.726204446165434,0.207024561108482,-0.000588179446403,-0.003115128903282,0.085381540381900,0.376225419227660
29,0.723042395734889,0.202373713757294,-0.003162050430545,-0.004650847351188,0.696025040753066,0.232443933396550
30,0.715848176240460,0.183681404025011,-0.007194219494429,-0.018692309732283,1.652645573183872,1.082186575306528
31,0.717487391248090,0.181379671155710,0.001639215007631,-0.002301732869302,0.443061398094211,0.452379541419934
32,0.720840454288264,0.159027908537723,0.003353063040174,-0.022351762617986,0.849666922669482,1.424802485112652
33,0.722089767653131,0.158894574202333,0.001249313364867,-0.000133334335391,0.350558352912662,0.655395636918951
34,0.722089767653131,0.158894574202333,0.000000000000000,0.000000000000000,0.054162344377985,0.667879050711979
35,0.721227079771295,0.091714521080008,-0.000862687881836,-0.067180053122324,0.150507878464431,5.621846692513142
36,0.724179106418046,0.081370741408368,0.002952026646750,-0.010343779671640,0.754522189866173,0.300556284766257
37,0.724630794725632,0.074965512298622,0.000451688307586,-0.006405229109746,0.161324098374355,0.068190117012177
38,0.724630794725632,0.074965512298622,0.000000000000000,0.000000000000000,0.054162344377985,0.667879050711979
39,0.729245230776502,0.068248652377088,0.004614436050871,-0.006716859921534,1.148924047549207,0.039013713478850
40,0.729396344237165,0.065775671597779,0.000151113460663,-0.002472980779310,0.090013579012806,0.436346473001705
41,0.729396344237165,0.065775671597779,0.000000000000000,0.000000000000000,0.054162344377985,0.667879050711979
42,0.729396344237165,0.065775671597779,0.000000000000000,0.000000000000000,0.054162344377985,0.667879050711979
43,0.737125390908919,0.044756264180560,0.007729046671754,-0.021019407417219,1.887856474056750,1.300060862921184
44,0.735911660250390,0.031145130402007,-0.001213730658529,-0.013611133778553,0.233791769250267,0.606461985690074
45,0.739604308016882,0.025560368603850,0.003692647766492,-0.005584761798157,0.930232423904550,0.145006286862171
46,0.739604308016882,0.025560368603850,0.000000000000000,0.000000000000000,0.054162344377985,0.667879050711979
47,0.746168875731235,0.012198658047673,0.006564567714352,-0.013361710556176,1.611587185099536,0.583109761483206
48,0.749595844923491,0.011331389562416,0.003426969192257,-0.000867268485257,0.867200945036956,0.586681125666016
49,0.752311259809004,0.010955940248914,0.002715414885513,-0.000375449313503,0.698386728920020,0.632727646349238
50,0.750751129079309,0.010293189684121,-0.001560130729696,-0.000662750564793,0.315974191480887,0.605829095480144
51,0.752642512370489,0.005761245844996,0.001891383291181,-0.004531943839125,0.502887599290104,0.243576262801206
52,0.753466967390716,0.004426848679222,0.000824455020227,-0.001334397165774,0.249761930585587,0.542946249751326
53,0.754899449354741,0.000000000005134,0.001432481964025,-0.004426848674088,0.394014577112234,0.253415787099023


==> slm_graphs/sports_164428.txt <==
SentenceIndex,kldCorpus,kldArticle,deltaKldCorpus,deltaKldArticle,sdAwayKldCorpus,sdAwayKldArticle
1,1.943746693625551,0.710736089282656,,,,
2,1.946917342548655,0.708165275085821,0.003170648923104,-0.002570814196834,0.550419967486571,0.983306554118120
3,1.890921687884580,0.670213758761791,-0.055995654664076,-0.037951516324030,3.520297461243663,1.578124922419305
4,1.874167251861621,0.638522558722807,-0.016754436022959,-0.031691200038984,0.820451383963614,1.124901265976638
5,1.867200372391866,0.623656772937909,-0.006966879469755,-0.014865785784898,0.147054963531441,0.093196258522999
6,1.853947078655816,0.582495712411916,-0.013253293736049,-0.041161060525993,0.579568312625785,1.810484006608463
7,1.828005253685129,0.539435614539182,-0.025941824970687,-0.043060097872734,1.452555504832588,1.947967259981352
8,1.796082353144518,0.485031165318424,-0.031922900540612,-0.054404449220758,1.864061160736381,2.769256179552930
9,1.792734268595595,0.483278184797236,-0.003348084548922,-0.001752980521187,0.101922759633688,1.042514675874535
10,1.790835717430637,0.467779785414850,-0.001898551164958,-0.015498399382386,0.201652512075221,0.047397382761140
11,1.784115394247925,0.440601127088724,-0.006720323182712,-0.027178658326127,0.130091575353107,0.798209999620537
12,1.782148448685817,0.410732812318557,-0.001966945562108,-0.029868314770167,0.196946889996010,0.992931140316653
13,1.783380056806510,0.398848044332317,0.001231608120693,-0.011884767986239,0.417011478011432,0.309010879560002
14,1.781376224471350,0.393885084973326,-0.002003832335160,-0.004962959358991,0.194409032789326,0.810124125664120
15,1.772720670934170,0.383311069175867,-0.008655553537180,-0.010574015797460,0.263237901131783,0.403904471615087
16,1.781269139458150,0.344962439151967,0.008548468523980,-0.038348630023900,0.920420840459726,1.606874479931004
17,1.778264984117546,0.335779816338698,-0.003004155340605,-0.009182622813269,0.125585529448028,0.504636157863913
18,1.777747234464684,0.320403956973455,-0.000517749652861,-0.015375859365243,0.296653423744944,0.056268825049570
19,1.775364936980320,0.301053804199377,-0.002382297484365,-0.019350152774078,0.168370146030629,0.231455262442700
20,1.777166281802068,0.288175765135555,0.001801344821748,-0.012878039063822,0.456210092394247,0.237101741247565
21,1.780707877902038,0.267957526090914,0.003541596099971,-0.020218239044641,0.575941608124212,0.294301485498906
22,1.787330580958242,0.237451095512268,0.006622703056203,-0.030506430578646,0.787925711001900,1.039128355726297
23,1.791373460498829,0.227056448989409,0.004042879540588,-0.010394646522859,0.610430550558230,0.416890141154217
24,1.726823700236614,0.206326218329672,-0.064549760262215,-0.020730230659737,4.108830876961243,0.331367777567277
25,1.729144061748221,0.180111499843102,0.002320361511607,-0.026214718486570,0.491919105077431,0.728424334043484
26,1.729922573098778,0.166547972231518,0.000778511350557,-0.013563527611584,0.385837840192758,0.187474915394031
27,1.727763831682854,0.165248447357924,-0.002158741415924,-0.001299524873594,0.183751089725379,1.075343181221408
28,1.726504537157638,0.152937672533379,-0.001259294525216,-0.012310774824545,0.245634187235925,0.278169566096688
29,1.732224679038965,0.141124343695113,0.005720141881327,-0.011813328838266,0.725828346753813,0.314182808642092
30,1.735379738759178,0.135645672873194,0.003155059720213,-0.005478670821919,0.549347410371086,0.772788530423328
31,1.736333388519250,0.126933911944738,0.000953649760072,-0.008711760928456,0.397887586971383,0.538724810161610
32,1.724074374705820,0.108662987949094,-0.012259013813429,-0.018270923995644,0.511160581118890,0.153323105722727
33,1.724691230417843,0.076056595078549,0.000616855712022,-0.032606392870545,0.374715725317592,1.191157829157152
34,1.725165610365365,0.070715004676300,0.000474379947523,-0.005341590402250,0.364913210329227,0.782712643870730
35,1.731221382198696,0.037991667907308,0.006055771833331,-0.032723336768992,0.748920117109448,1.199624133228634
36,1.734467589338525,0.021252102912762,0.003246207139829,-0.016739564994546,0.555618469523305,0.042458399499830
37,1.732294276054924,0.018176557976216,-0.002173313283601,-0.003075544936545,0.182748526574998,0.946765922470265
38,1.728127783297486,0.017259939309444,-0.004166492757438,-0.000916618666773,0.045615227199918,1.103064168984393
39,1.728795440802731,0.017221190230381,0.000667657505245,-0.000038749079063,0.378210953725415,1.166618667879620
40,1.727480836111980,0.012583804216506,-0.001314604690751,-0.004637386013875,0.241828777041620,0.833694427098580
41,1.729131209676313,0.006687804063762,0.001650373564334,-0.005896000152743,0.445823076617802,0.742575436284842
42,1.732376158364797,0.001307241447919,0.003244948688483,-0.005380562615844,0.555531886459734,0.779891200298160
43,1.732376158364797,0.001307241447919,0.000000000000000,0.000000000000000,0.332275262660666,1.169423957340556
44,1.732376158364797,0.001307241447919,0.000000000000000,0.000000000000000,0.332275262660666,1.169423957340556
45,1.731249026074644,0.000000000006440,-0.001127132290153,-0.001307241441479,0.254727118196163,1.074784530355771


==> slm_graphs/tech_150913.txt <==
SentenceIndex,kldCorpus,kldArticle,deltaKldCorpus,deltaKldArticle,sdAwayKldCorpus,sdAwayKldArticle
1,0.988147712872662,0.401772573700192,,,,
2,0.965390051262984,0.388243453621574,-0.022757661609677,-0.013529120078617,1.819071295150750,0.098229851520333
3,0.962878454420238,0.376467768408316,-0.002511596842747,-0.011775685213259,0.134663917877716,0.078657119764555
4,0.945582302501319,0.372362642322968,-0.017296151918919,-0.004105126085347,1.292038317534293,0.852465145944563
5,0.940694487346378,0.368028002198936,-0.004887815154940,-0.004334640124033,0.094639971239454,0.829311709240073
6,0.940951245143291,0.361098848229088,0.000256757796912,-0.006929153969847,0.401808768193898,0.567576468764472
7,0.919043783397743,0.349849100055830,-0.021907461745548,-0.011249748173258,1.737027429748562,0.131713786955509
8,0.877728823437698,0.329288515901635,-0.041314959960045,-0.020560584154195,3.609841386186333,0.807565800405706
9,0.859861294202586,0.303810866383334,-0.017867529235112,-0.025477649518301,1.347175945286796,1.303600650088483
10,0.857681723510339,0.274410667681910,-0.002179570692248,-0.029400198701423,0.166704276799040,1.699308445357374
11,0.855728606825381,0.273392805320895,-0.001953116684957,-0.001017862361016,0.188556976238036,1.163909124015059
12,0.858672656885302,0.264115338360624,0.002944050059921,-0.009277466960271,0.661131139349931,0.330678035459880
13,0.859353117398272,0.252553336470714,0.000680460512970,-0.011562001889910,0.442695870242948,0.100213549734145
14,0.858351409456894,0.237952487168624,-0.001001707941378,-0.014600849302090,0.280367448332823,0.206346178007870
15,0.861015710045249,0.223091295896684,0.002664300588355,-0.014861191271939,0.634135454029520,0.232609544531907
16,0.859235621050868,0.203071135740052,-0.001780088994381,-0.020020160156632,0.205254062600275,0.753047685118246
17,0.852449847733927,0.187527777197224,-0.006785773316941,-0.015543358542828,0.277791992960360,0.301426758584822
18,0.837983129053624,0.170282869708736,-0.014466718680303,-0.017244907488488,1.018999412698534,0.473079464617479
19,0.837922628933589,0.168432092162483,-0.000060500120035,-0.001850777546253,0.371193536488948,1.079884420637424
20,0.838134848949141,0.135650723828905,0.000212220015553,-0.032781368333578,0.397510894372255,2.100401728859579
21,0.839906987522624,0.127718873350148,0.001772138573483,-0.007931850478758,0.548042261883374,0.466424180713622
22,0.844093083846271,0.115426528364607,0.004186096323648,-0.012292344985540,0.780987988055477,0.026536345785910
23,0.845944932684456,0.111808006216449,0.001851848838184,-0.003618522148159,0.555734262910756,0.901553879358670
24,0.850333460283810,0.097804497688639,0.004388527599354,-0.014003508527809,0.800522505805946,0.146086283286342
25,0.853343965584745,0.090556939388540,0.003010505300934,-0.007247558300099,0.667544037162543,0.535455756022361
26,0.861835481649282,0.052780798344611,0.008491516064537,-0.037776141043929,1.196458858640847,2.544275716109170
27,0.863572351537914,0.048483032682762,0.001736869888632,-0.004297765661849,0.544638851279688,0.833031614702347
28,0.864415255351365,0.046886208859964,0.000842903813451,-0.001596823822797,0.458371568208179,1.105503339181809
29,0.858804993367607,0.040742681736319,-0.005610261983757,-0.006143527123645,0.164355732067520,0.646830712038809
30,0.861233381004597,0.010205781125970,0.002428387636990,-0.030536900610349,0.611369971176544,1.813979233475054
31,0.864541314697383,0.009014630888501,0.003307933692786,-0.001191150237469,0.696245729526216,1.146427797373368
32,0.862804259302901,0.001893423185757,-0.001737055394482,-0.007121207702744,0.209406783656601,0.548202037579587
33,0.863120992038464,-0.000000000005908,0.000316732735562,-0.001893423191665,0.407596320041050,1.075582316690202


==> slm_graphs/us_152248.txt <==
SentenceIndex,kldCorpus,kldArticle,deltaKldCorpus,deltaKldArticle,sdAwayKldCorpus,sdAwayKldArticle
1,1.349370547502696,0.328648525254413,,,,
2,1.345145474265156,0.326878290625166,-0.004225073237540,-0.001770234629247,0.334670889307497,0.800331918652272
3,1.311049789766128,0.299833680978969,-0.034095684499027,-0.027044609646197,1.829099563629140,1.579410835474102
4,1.264655130407540,0.257804004124620,-0.046394659358588,-0.042029676854349,2.720013986824740,2.990349981735088
5,1.253291342199250,0.252873531119766,-0.011363788208290,-0.004930473004854,0.182444090042163,0.502775426330768
6,1.243685750878354,0.246028398603378,-0.009605591320895,-0.006845132516389,0.055083640599489,0.322498086292127
7,1.231299345873227,0.235635648405167,-0.012386405005128,-0.010392750198211,0.256520512191814,0.011532625330427
8,1.213071134425197,0.221127266114925,-0.018228211448030,-0.014508382290241,0.679689896382591,0.399045497284351
9,1.198609003189186,0.206636379765478,-0.014462131236010,-0.014490886349448,0.406882185324365,0.397398143460476
10,1.142201007877046,0.191970423790346,-0.056407995312141,-0.014665955975132,3.445361060641090,0.413882059399474
11,1.129015577781242,0.180409834272263,-0.013185430095803,-0.011560589518082,0.314400375018286,0.121492106329808
12,1.113218136418754,0.177219237078114,-0.015797441362488,-0.003190597194149,0.503609519488605,0.666595772069385
13,1.099446968878449,0.166352615057414,-0.013771167540305,-0.010866622020700,0.356830085093437,0.056150663766443
14,1.093308493455225,0.162035273321935,-0.006138475423224,-0.004317341735479,0.196067662285333,0.560505625184086
15,1.088746465127696,0.155434069858319,-0.004562028327530,-0.006601203463616,0.310262501367132,0.345465554151123
16,1.086196616478559,0.151720162194084,-0.002549848649137,-0.003713907664236,0.456020982704933,0.617322771312193
17,1.079436408887745,0.133924867161885,-0.006760207590814,-0.017795295032198,0.151030562706234,0.708529184848209
18,1.076131568642460,0.129336310968042,-0.003304840245285,-0.004588556193843,0.401330822746029,0.534969063284005
19,1.064226598885609,0.105414697847307,-0.011904969756851,-0.023921613120735,0.221646255481594,1.285360899614362
20,1.063546811896708,0.100756098125908,-0.000679786988901,-0.004658599721398,0.591484704225877,0.528374020792918
21,1.054920718347310,0.061785176108401,-0.008626093549398,-0.038970922017507,0.015869321096846,2.702348808422516
22,1.054291475722390,0.060152926006467,-0.000629242624919,-0.001632250101935,0.595146042133874,0.813324037303386
23,1.054174264680172,0.059542936736236,-0.000117211042219,-0.000609989270231,0.632236639307129,0.909576380059359
24,1.054281536816850,0.058789175403825,0.000107272136678,-0.000753761332411,0.648497775225182,0.896039328283038
25,1.054281536816850,0.058789175403825,0.000000000000000,0.000000000000000,0.640727185004040,0.967010739759788
26,1.053610444421280,0.058578746690362,-0.000671092395570,-0.000210428713463,0.592114524084112,0.947197541380494
27,1.054213378505191,0.058436586015630,0.000602934083911,-0.000142160674732,0.684402587037670,0.953625410334701
28,1.057254132210964,0.054920520493195,0.003040753705774,-0.003516065522435,0.860993618978670,0.635950864117476
29,1.057899475119785,0.040679233741288,0.000645342908820,-0.014241286751906,0.687474601918077,0.373896757836343
30,1.060344502940649,0.024787610268633,0.002445027820864,-0.015891623472655,0.817840365215852,0.529286430199682
31,1.062227689805436,0.008707774044316,0.001883186864788,-0.016079836224317,0.777141671460824,0.547007854832324
32,1.063844241940403,0.004541353236673,0.001616552134967,-0.004166420807643,0.757827157102113,0.574715788015927
33,1.066325178922896,0.000000000000455,0.002480936982493,-0.004541353236218,0.820441556809894,0.539413521210553


==> slm_graphs/world_151023.txt <==
SentenceIndex,kldCorpus,kldArticle,deltaKldCorpus,deltaKldArticle,sdAwayKldCorpus,sdAwayKldArticle
1,1.527061329160628,0.319648573917986,,,,
2,1.521634474881902,0.312610642561021,-0.005426854278727,-0.007037931356966,0.244910629770889,0.036523934422835
3,1.479020105180622,0.282702899384473,-0.042614369701280,-0.029907743176548,1.746335765783028,3.562497003321905
4,1.470698654631503,0.267153055369013,-0.008321450549118,-0.015549844015460,0.089916290286040,1.348855449672661
5,1.390199103151423,0.257456940525098,-0.080499551480080,-0.009696114843915,3.774939473364657,0.446351678573719
6,1.368926334544752,0.254149638550627,-0.021272768606671,-0.003307301974471,0.603576273192206,0.538649085647903
7,1.317494540621535,0.241205493441513,-0.051431793923218,-0.012944145109114,2.218474439219527,0.947119561248395
8,1.313301833003264,0.241100109343022,-0.004192707618270,-0.000105384098491,0.310994369469409,1.032307550728265
9,1.303394103367203,0.239685574069088,-0.009907729636061,-0.001414535273934,0.004977232693051,0.830468033020581
10,1.286083950367226,0.237287996625450,-0.017310152999977,-0.002397577443638,0.391393664213468,0.678906654059072
11,1.272663237831660,0.230824061262428,-0.013420712535566,-0.006463935363022,0.183129298673646,0.051972395685456
12,1.273750380681444,0.227504558098538,0.001087142849784,-0.003319503163890,0.593709767207439,0.536767956688997
13,1.226737355497482,0.218542330085529,-0.047013025183962,-0.008962228013009,1.981866609283870,0.333204040027027
14,1.222849931345007,0.216261515097837,-0.003887424152475,-0.002280814987692,0.327341108260119,0.696908606955382
15,1.201503410770186,0.206041891436261,-0.021346520574821,-0.010219623661576,0.607525403406348,0.527064104498637
16,1.196415584122852,0.198702109347827,-0.005087826647335,-0.007339782088434,0.263064237005251,0.083062032697527
17,1.167017479287509,0.194718571594911,-0.029398104835342,-0.003983537752916,1.038656334179378,0.434389848106624
18,1.167316211029738,0.192618709894187,0.000298731742228,-0.002099861700724,0.551493427710270,0.724807236887741
19,1.100140711937991,0.179699451830269,-0.067175499091747,-0.012919258063918,3.061488440377675,0.943282579474474
20,1.094364647338472,0.177927018630244,-0.005776064599519,-0.001772433200025,0.226211779238215,0.775288809913446
21,1.080436621766850,0.175099596437165,-0.013928025571621,-0.002827422193079,0.210293932905986,0.612634967073032
22,1.078462368934376,0.164262787921540,-0.001974252832474,-0.010836808515625,0.429783969842586,0.622219114564995
23,1.078583899248524,0.153991200269809,0.000121530314148,-0.010271587651731,0.542004982436590,0.535075697741554
24,1.073325499673930,0.130690502941183,-0.005258399574594,-0.023300697328626,0.253930722095060,2.543849980402061
25,1.069894164149371,0.125597054313674,-0.003431335524559,-0.005093448627509,0.351762875244838,0.263268376554270
26,1.068876117191882,0.120341289859914,-0.001018046957489,-0.005255764453760,0.480985064627668,0.238243193289456
27,1.069148061306642,0.115175176512408,0.000271944114759,-0.005166113347506,0.550059054748369,0.252065230337311
28,1.070574505544898,0.113726535551504,0.001426444238256,-0.001448640960905,0.611878033065612,0.825209759157068
29,1.071707573612785,0.102339978185177,0.001133068067887,-0.011386557366326,0.596168883498877,0.706977120338000
30,1.073248744092127,0.101590183208873,0.001541170479342,-0.000749794976304,0.618021175769336,0.932954944838930
31,1.069019905692367,0.079679483568390,-0.004228838399760,-0.021910699640483,0.309059707054022,2.329545881492694
32,1.071895243492220,0.070277502247447,0.002875337799854,-0.009401981320943,0.689460631668663,0.401003387610889
33,1.069891967329941,0.067152521590046,-0.002003276162279,-0.003124980657401,0.428229883741266,0.566758632807660
34,1.071257468193653,0.056273878761064,0.001365500863711,-0.010878642828982,0.608614753077260,0.628668956103626
35,1.071195061462570,0.053410699392681,-0.000062406731083,-0.002863179368383,0.532155871137711,0.607122073563542
36,1.072432010863428,0.049012848872653,0.001236949400858,-0.004397850520028,0.601731323675207,0.370512817964775
37,1.072827143779030,0.046904051834949,0.000395132915602,-0.002108797037704,0.556655334517619,0.723429623560555
38,1.073400820615474,0.045936627761566,0.000573676836444,-0.000967424073383,0.566215665042131,0.899401790079197
39,1.074051894599659,0.045500547696992,0.000651073984185,-0.000436080064573,0.570359980404784,0.981322213393758
40,1.074910841894351,0.043260337830265,0.000858947294692,-0.002240209866727,0.581490785342330,0.703168936690952
41,1.072348779113828,0.033875524511415,-0.002562062780524,-0.009384813318850,0.398309039962901,0.398356496000921
42,1.073456942954978,0.030152407084079,0.001108163841150,-0.003723117427337,0.594835359299673,0.474540377626987
43,1.072461765465794,0.026165136127259,-0.000995177489184,-0.003987270956820,0.482209635449712,0.433814278157419
44,1.073773665023231,0.010362631379326,0.001311899557437,-0.015802504747932,0.605744612205984,1.387809637197043
45,1.078167982712208,0.002321262488334,0.004394317688977,-0.008041368890992,0.770796079728787,0.191229786364772
46,1.069215905540720,0.001315336738663,-0.008952077171489,-0.001005925749671,0.056148694509160,0.893465760750692
47,1.057029278515076,-0.000000000003236,-0.012186627025643,-0.001315336741899,0.117048833347694,0.845762052717410
48,1.057029278515076,-0.000000000003236,0.000000000000000,0.000000000000000,0.535497508160657,1.048555235497254


==> slm_graphs/world_287166.txt <==
SentenceIndex,kldCorpus,kldArticle,deltaKldCorpus,deltaKldArticle,sdAwayKldCorpus,sdAwayKldArticle
1,0.645560782054199,0.316171183680306,,,,
2,0.632631550417371,0.314307663199985,-0.012929231636829,-0.001863520480321,3.894797092777504,0.783350173654626
3,0.628521670706867,0.313493854116361,-0.004109879710504,-0.000813809083624,1.640671070352310,0.893938164967091
4,0.629200461007578,0.313532800698698,0.000678790300711,0.000038946582336,0.416741491936545,0.983776701993108
5,0.629208602230375,0.300815656242321,0.000008141222797,-0.012717144456377,0.588151766871647,0.360088373120354
6,0.627931918320862,0.287365900051297,-0.001276683909513,-0.013449756191023,0.916538454374378,0.437269644469224
7,0.628583712302930,0.284969752569193,0.000651793982068,-0.002396147482104,0.423641443868499,0.727237464550669
8,0.629624189308648,0.262029467856178,0.001040477005719,-0.022940284713014,0.324298484725377,1.437104922091891
9,0.636795544588957,0.252172246273029,0.007171355280309,-0.009857221583150,1.242684256696315,0.058793058185401
10,0.638101256604939,0.251681194978707,0.001305712015982,-0.000491051294322,0.256507433445527,0.927940973464381
11,0.639041941675513,0.251582474392698,0.000940685070574,-0.000098720586008,0.349804168103940,0.969273348342947
12,0.643390664170920,0.248858444683483,0.004348722495406,-0.002724029709215,0.521251427464535,0.692694792157764
13,0.649257323977922,0.221204065146784,0.005866659807002,-0.027654379536699,0.909218936082239,1.933738834087094
14,0.652417475521056,0.209259063256182,0.003160151543134,-0.011945001890602,0.217466213381040,0.278742494982255
15,0.661306283669949,0.186074471226458,0.008888808148893,-0.023184592029725,1.681645671968659,1.462842906363504
16,0.664668335819356,0.183384986976558,0.003362052149408,-0.002689484249899,0.269069711500524,0.696334185772705
17,0.666915378315096,0.178113252695359,0.002247042495740,-0.005271734281199,0.015914071501193,0.424291941660272
18,0.671314305910938,0.164673452705048,0.004398927595841,-0.013439799990311,0.534083279996877,0.436220750229046
19,0.676894828902014,0.155757622722687,0.005580522991076,-0.008915829982361,0.836085621056186,0.040383350203824
20,0.678250897077726,0.152762737738730,0.001356068175712,-0.002994884983957,0.243636971875861,0.664159957855363
21,0.679754009686984,0.149228017924783,0.001503112609258,-0.003534719813947,0.206054087455508,0.607287897899660
22,0.687932004201123,0.122514022472631,0.008177994514139,-0.026713995452152,1.499969793221851,1.834668568393593
23,0.692171544271331,0.114777671150611,0.004239540070207,-0.007736351322020,0.493345641655276,0.164642433465526
24,0.696786439393903,0.100852183642841,0.004614895122573,-0.013925487507770,0.589282122958386,0.487388344608102
25,0.698753949705468,0.098695527023533,0.001967510311565,-0.002156656619308,0.087359317786598,0.752468031292761
26,0.699636416882036,0.090609162226725,0.000882467176568,-0.008086364796808,0.364683999518610,0.127768215246296
27,0.703108812826047,0.082847076702030,0.003472395944010,-0.007762085524694,0.297272330117515,0.161931313255981
28,0.711001878541110,0.055826705576335,0.007893065715064,-0.027020371125695,1.427145233560263,1.866945507017667
29,0.713828978769966,0.053009970536718,0.002827100228855,-0.002816735039617,0.132342086280809,0.682928206498735
30,0.714914636276966,0.048508091309230,0.001085657507000,-0.004501879227488,0.312750862576269,0.505396828450573
31,0.719768825722434,0.013431561738342,0.004854189445469,-0.035076529570888,0.650443029651348,2.715668673167696
32,0.719612337466523,0.013022709862018,-0.000156488255912,-0.000408851876324,0.630229188786153,0.936600752287425
33,0.720063679317579,0.009132498942335,0.000451341851057,-0.003890210919683,0.474874728188903,0.569836606586237
34,0.720432917797756,0.008093231069849,0.000369238480176,-0.001039267872486,0.495859415768753,0.870185889186823
35,0.724077216401345,0.000000000003800,0.003644298603589,-0.008093231066049,0.341208694321756,0.127044847923060

